Control of the half-heat equation

In this paper we investigate null-controllable initial states of the half heat equation controlled from a sub-arc $\omega$ of the unit circle. We also study the projection on positive frequencies of the half-heat equation. For this projected half-heat equation, we obtain necessary as well as sufficient conditions for an initial condition to be null-controllable. These conditions, which are almost sharp, are expressed in term of projections on positive frequencies of functions supported on $\omega$. From these results, and with the help of classical results on sum of holomorphic and anti-holomorphic functions, we also treat the (unprojected) half-heat equation. Surprisingly, without using our conditions on null-controllable states, we are able to show that the space of null-controllable functions does not depend on time by using a result of separation of singularities for holomorphic functions.

==> dilog.dat <==
x re im
-3.14159265358979 0.308425137534043 0.000000000000000
-3.13530946828261 0.308425137534042 -0.000994928245386606
-3.12902628297543 0.308425137534042 -0.00198987777059145
-3.12274309766825 0.308425137534043 -0.00298486985732938
-3.11645991236107 0.308425137534042 -0.00397992579110833
-3.11017672705390 0.308425137534043 -0.00497506686312731
-3.10389354174672 0.308425137534043 -0.00597031437217499
-3.09761035643954 0.308425137534043 -0.00696568962652977
-3.09132717113236 0.308425137534042 -0.00796121394586227
-3.08504398582518 0.308425137534043 -0.00895690866313931
-3.07876080051800 0.308425137534042 -0.00995279512653102
-3.07247761521082 0.308425137534042 -0.0109488947013207
-3.06619442990364 0.308425137534042 -0.0119452287718184
-3.05991124459646 0.308425137534043 -0.0129418187432782
-3.05362805928928 0.308425137534042 -0.0139386860438190
-3.04734487398210 0.308425137534043 -0.0149358521263508
-3.04106168867492 0.308425137534042 -0.0159333384705053
-3.03477850336774 0.308425137534042 -0.0169311665845721
-3.02849531806056 0.308425137534042 -0.0179293580074398
-3.02221213275338 0.308425137534042 -0.0189279343105447
-3.01592894744620 0.308425137534042 -0.0199269170998249
-3.00964576213902 0.308425137534043 -0.0209263280176808
-3.00336257683184 0.308425137534042 -0.0219261887449446
-2.99707939152466 0.308425137534042 -0.0229265210028554
-2.99079620621748 0.308425137534043 -0.0239273465550446
-2.98451302091030 0.308425137534043 -0.0249286872095272
-2.97822983560312 0.308425137534042 -0.0259305648207041
-2.97194665029594 0.308425137534042 -0.0269330012913733
-2.96566346498876 0.308425137534042 -0.0279360185747499
-2.95938027968158 0.308425137534043 -0.0289396386764966
-2.95309709437441 0.308425137534043 -0.0299438836567661
-2.94681390906723 0.308425137534042 -0.0309487756322521
-2.94053072376005 0.308425137534043 -0.0319543367782530
-2.93424753845287 0.308425137534043 -0.0329605893307501
-2.92796435314569 0.308425137534042 -0.0339675555884902
-2.92168116783851 0.308425137534043 -0.0349752579150907
-2.91539798253133 0.308425137534043 -0.0359837187411525
-2.90911479722415 0.308425137534042 -0.0369929605663853
-2.90283161191697 0.308425137534043 -0.0380030059617511
-2.89654842660979 0.308425137534043 -0.0390138775716191
-2.89026524130261 0.308425137534043 -0.0400255981159372
-2.88398205599543 0.308425137534042 -0.0410381903924183
-2.87769887068825 0.308425137534042 -0.0420516772787433
-2.87141568538107 0.308425137534043 -0.0430660817347785
-2.86513250007389 0.308425137534043 -0.0440814268048136
-2.85884931476671 0.308425137534043 -0.0450977356198139
-2.85256612945953 0.308425137534043 -0.0461150313996915
-2.84628294415235 0.308425137534042 -0.0471333374555954
-2.83999975884517 0.308425137534042 -0.0481526771922203
-2.83371657353799 0.308425137534043 -0.0491730741101343
-2.82743338823081 0.308425137534043 -0.0501945518081278
-2.82115020292363 0.308425137534043 -0.0512171339855827
-2.81486701761645 0.308425137534043 -0.0522408444448614
-2.80858383230927 0.308425137534043 -0.0532657070937188
-2.80230064700210 0.308425137534042 -0.0542917459477364
-2.79601746169492 0.308425137534042 -0.0553189851327811
-2.78973427638774 0.308425137534043 -0.0563474488874811
-2.78345109108056 0.308425137534043 -0.0573771615657334
-2.77716790577338 0.308425137534043 -0.0584081476392322
-2.77088472046620 0.308425137534043 -0.0594404317000217
-2.76460153515902 0.308425137534042 -0.0604740384630770
-2.75831834985184 0.308425137534043 -0.0615089927689103
-2.75203516454466 0.308425137534043 -0.0625453195862030
-2.74575197923748 0.308425137534042 -0.0635830440144688
-2.73946879393030 0.308425137534042 -0.0646221912867428
-2.73318560862312 0.308425137534042 -0.0656627867722995
-2.72690242331594 0.308425137534042 -0.0667048559794005
-2.72061923800876 0.308425137534042 -0.0677484245580754
-2.71433605270158 0.308425137534042 -0.0687935183029313
-2.70805286739440 0.308425137534042 -0.0698401631559937
-2.70176968208722 0.308425137534043 -0.0708883852095824
-2.69548649678004 0.308425137534042 -0.0719382107092187
-2.68920331147286 0.308425137534042 -0.0729896660565676
-2.68292012616568 0.308425137534043 -0.0740427778124171
-2.67663694085850 0.308425137534042 -0.0750975726996872
-2.67035375555132 0.308425137534043 -0.0761540776064819
-2.66407057024414 0.308425137534042 -0.0772123195891757
-2.65778738493696 0.308425137534042 -0.0782723258755376
-2.65150419962979 0.308425137534042 -0.0793341238678960
-2.64522101432261 0.308425137534043 -0.0803977411463418
-2.63893782901543 0.308425137534043 -0.0814632054719733
-2.63265464370825 0.308425137534043 -0.0825305447901828
-2.62637145840107 0.308425137534042 -0.0835997872339849
-2.62008827309389 0.308425137534042 -0.0846709611273909
-2.61380508778671 0.308425137534042 -0.0857440949888231
-2.60752190247953 0.308425137534043 -0.0868192175345782
-2.60123871717235 0.308425137534042 -0.0878963576823379
-2.59495553186517 0.308425137534042 -0.0889755445547242
-2.58867234655799 0.308425137534042 -0.0900568074829039
-2.58238916125081 0.308425137534042 -0.0911401760102446
-2.57610597594363 0.308425137534043 -0.0922256798960200
-2.56982279063645 0.308425137534042 -0.0933133491191653
-2.56353960532927 0.308425137534042 -0.0944032138820913
-2.55725642002209 0.308425137534042 -0.0954953046145442
-2.55097323471491 0.308425137534042 -0.0965896519775264
-2.54469004940773 0.308425137534043 -0.0976862868672760
-2.53840686410055 0.308425137534043 -0.0987852404192957
-2.53212367879337 0.308425137534042 -0.0998865440124479
-2.52584049348619 0.308425137534043 -0.100990229273108
-2.51955730817901 0.308425137534042 -0.102096328079376
-2.51327412287183 0.308425137534043 -0.103204872565360
-2.50699093756465 0.308425137534042 -0.104315895125510
-2.50070775225748 0.308425137534042 -0.105429428419031
-2.49442456695030 0.308425137534042 -0.106545505374355
-2.48814138164312 0.308425137534042 -0.107664159193687
-2.48185819633594 0.308425137534042 -0.108785423357612
-2.47557501102876 0.308425137534042 -0.109909331629786
-2.46929182572158 0.308425137534042 -0.111035918061691
-2.46300864041440 0.308425137534043 -0.112165216997467
-2.45672545510722 0.308425137534043 -0.113297263078824
-2.45044226980004 0.308425137534042 -0.114432091250026
-2.44415908449286 0.308425137534043 -0.115569736762959
-2.43787589918568 0.308425137534042 -0.116710235182283
-2.43159271387850 0.308425137534042 -0.117853622390656
-2.42530952857132 0.308425137534043 -0.118999934594062
-2.41902634326414 0.308425137534042 -0.120149208327205
-2.41274315795696 0.308425137534042 -0.121301480459010
-2.40645997264978 0.308425137534043 -0.122456788198203
-2.40017678734260 0.308425137534042 -0.123615169098991
-2.39389360203542 0.308425137534043 -0.124776661066834
-2.38761041672824 0.308425137534043 -0.125941302364313
-2.38132723142106 0.308425137534042 -0.127109131617102
-2.37504404611388 0.308425137534042 -0.128280187820038
-2.36876086080670 0.308425137534042 -0.129454510343297
-2.36247767549952 0.308425137534042 -0.130632138938672
-2.35619449019234 0.308425137534042 -0.131813113745969
-2.34991130488517 0.308425137534042 -0.132997475299500
-2.34362811957799 0.308425137534043 -0.134185264534707
-2.33734493427081 0.308425137534043 -0.135376522794886
-2.33106174896363 0.308425137534043 -0.136571291838042
-2.32477856365645 0.308425137534042 -0.137769613843856
-2.31849537834927 0.308425137534042 -0.138971531420786
-2.31221219304209 0.308425137534042 -0.140177087613290
-2.30592900773491 0.308425137534043 -0.141386325909176
-2.29964582242773 0.308425137534042 -0.142599290247094
-2.29336263712055 0.308425137534043 -0.143816025024155
-2.28707945181337 0.308425137534043 -0.145036575103699
-2.28079626650619 0.308425137534043 -0.146260985823198
-2.27451308119901 0.308425137534043 -0.147489303002307
-2.26822989589183 0.308425137534042 -0.148721572951069
-2.26194671058465 0.308425137534042 -0.149957842478268
-2.25566352527747 0.308425137534042 -0.151198158899938
-2.24938033997029 0.308425137534043 -0.152442570048041
-2.24309715466311 0.308425137534043 -0.153691124279295
-2.23681396935593 0.308425137534043 -0.154943870484188
-2.23053078404875 0.308425137534043 -0.156200858096145
-2.22424759874157 0.308425137534043 -0.157462137100887
-2.21796441343439 0.308425137534043 -0.158727758045963
-2.21168122812721 0.308425137534043 -0.159997772050466
-2.20539804282003 0.308425137534042 -0.161272230814945
-2.19911485751286 0.308425137534042 -0.162551186631503
-2.19283167220568 0.308425137534043 -0.163834692394099
-2.18654848689850 0.308425137534043 -0.165122801609052
-2.18026530159132 0.308425137534043 -0.166415568405755
-2.17398211628414 0.308425137534043 -0.167713047547599
-2.16769893097696 0.308425137534043 -0.169015294443120
-2.16141574566978 0.308425137534043 -0.170322365157371
-2.15513256036260 0.308425137534042 -0.171634316423520
-2.14884937505542 0.308425137534043 -0.172951205654685
-2.14256618974824 0.308425137534042 -0.174273090956018
-2.13628300444106 0.308425137534042 -0.175600031137022
-2.12999981913388 0.308425137534042 -0.176932085724141
-2.12371663382670 0.308425137534042 -0.178269314973592
-2.11743344851952 0.308425137534042 -0.179611779884479
-2.11115026321234 0.308425137534042 -0.180959542212174
-2.10486707790516 0.308425137534042 -0.182312664481978
-2.09858389259798 0.308425137534042 -0.183671210003078
-2.09230070729080 0.308425137534042 -0.185035242882788
-2.08601752198362 0.308425137534042 -0.186404828041109
-2.07973433667644 0.308425137534042 -0.187780031225587
-2.07345115136926 0.308425137534042 -0.189160919026495
-2.06716796606208 0.308425137534042 -0.190547558892349
-2.06088478075490 0.308425137534043 -0.191940019145754
-2.05460159544772 0.308425137534043 -0.193338368999597
-2.04831841014055 0.308425137534042 -0.194742678573597
-2.04203522483337 0.308425137534042 -0.196153018911220
-2.03575203952619 0.308425137534043 -0.197569461996967
-2.02946885421901 0.308425137534043 -0.198992080774046
-2.02318566891183 0.308425137534043 -0.200420949162440
-2.01690248360465 0.308425137534042 -0.201856142077380
-2.01061929829747 0.308425137534042 -0.203297735448241
-2.00433611299029 0.308425137534042 -0.204745806237852
-1.99805292768311 0.308425137534042 -0.206200432462262
-1.99176974237593 0.308425137534042 -0.207661693210951
-1.98548655706875 0.308425137534043 -0.209129668667503
-1.97920337176157 0.308425137534042 -0.210604440130768
-1.97292018645439 0.308425137534042 -0.212086090036498
-1.96663700114721 0.308425137534042 -0.213574701979510
-1.96035381584003 0.308425137534043 -0.215070360736354
-1.95407063053285 0.308425137534043 -0.216573152288513
-1.94778744522567 0.308425137534042 -0.218083163846170
-1.94150425991849 0.308425137534042 -0.219600483872527
-1.93522107461131 0.308425137534042 -0.221125202108704
-1.92893788930413 0.308425137534043 -0.222657409599252
-1.92265470399695 0.308425137534042 -0.224197198718270
-1.91637151868977 0.308425137534042 -0.225744663196158
-1.91008833338259 0.308425137534042 -0.227299898147032
-1.90380514807541 0.308425137534043 -0.228863000096803
-1.89752196276823 0.308425137534042 -0.230434067011954
-1.89123877746106 0.308425137534042 -0.232013198329030
-1.88495559215388 0.308425137534042 -0.233600494984861
-1.87867240684670 0.308425137534043 -0.235196059447550
-1.87238922153952 0.308425137534042 -0.236799995748229
-1.86610603623234 0.308425137534042 -0.238412409513637
-1.85982285092516 0.308425137534042 -0.240033407999511
-1.85353966561798 0.308425137534043 -0.241663100124840
-1.84725648031080 0.308425137534043 -0.243301596507006
-1.84097329500362 0.308425137534043 -0.244949009497819
-1.83469010969644 0.308425137534043 -0.246605453220507
-1.82840692438926 0.308425137534042 -0.248271043607663
-1.82212373908208 0.308425137534043 -0.249945898440194
-1.81584055377490 0.308425137534043 -0.251630137387296
-1.80955736846772 0.308425137534043 -0.253323882047501
-1.80327418316054 0.308425137534043 -0.255027255990815
-1.79699099785336 0.308425137534042 -0.256740384801986
-1.79070781254618 0.308425137534043 -0.258463396124953
-1.78442462723900 0.308425137534043 -0.260196419708495
-1.77814144193182 0.308425137534043 -0.261939587453133
-1.77185825662464 0.308425137534043 -0.263693033459319
-1.76557507131746 0.308425137534042 -0.265456894076965
-1.75929188601028 0.308425137534042 -0.267231307956338
-1.75300870070310 0.308425137534042 -0.269016416100396
-1.74672551539593 0.308425137534042 -0.270812361918582
-1.74044233008875 0.308425137534042 -0.272619291282155
-1.73415914478157 0.308425137534042 -0.274437352581084
-1.72787595947439 0.308425137534042 -0.276266696782588
-1.72159277416721 0.308425137534042 -0.278107477491349
-1.71530958886003 0.308425137534042 -0.279959851011484
-1.70902640355285 0.308425137534042 -0.281823976410316
-1.70274321824567 0.308425137534042 -0.283700015584024
-1.69646003293849 0.308425137534042 -0.285588133325233
-1.69017684763131 0.308425137534042 -0.287488497392610
-1.68389366232413 0.308425137534042 -0.289401278582545
-1.67761047701695 0.308425137534042 -0.291326650802987
-1.67132729170977 0.308425137534042 -0.293264791149521
-1.66504410640259 0.308425137534042 -0.295215879983766
-1.65876092109541 0.308425137534042 -0.297180101014173
-1.65247773578823 0.308425137534043 -0.299157641379325
-1.64619455048105 0.308425137534043 -0.301148691733825
-1.63991136517387 0.308425137534042 -0.303153446336868
-1.63362817986669 0.308425137534042 -0.305172103143617
-1.62734499455951 0.308425137534042 -0.307204863899460
-1.62106180925233 0.308425137534043 -0.309251934237291
-1.61477862394515 0.308425137534043 -0.311313523777909
-1.60849543863797 0.308425137534042 -0.313389846233676
-1.60221225333079 0.308425137534042 -0.315481119515548
-1.59592906802361 0.308425137534043 -0.317587565843621
-1.58964588271644 0.308425137534043 -0.319709411861329
-1.58336269740926 0.308425137534042 -0.321846888753453
-1.57707951210208 0.308425137534043 -0.324000232368070
-1.57079632679490 0.308425137534042 -0.326169683342641
-1.56451314148772 0.308425137534042 -0.328355487234367
-1.55822995618054 0.308425137534042 -0.330557894655031
-1.55194677087336 0.308425137534042 -0.332777161410480
-1.54566358556618 0.308425137534042 -0.335013548644969
-1.53938040025900 0.308425137534042 -0.337267322990554
-1.53309721495182 0.308425137534043 -0.339538756721765
-1.52681402964464 0.308425137534042 -0.341828127915783
-1.52053084433746 0.308425137534042 -0.344135720618353
-1.51424765903028 0.308425137534043 -0.346461825015702
-1.50796447372310 0.308425137534042 -0.348806737612708
-1.50168128841592 0.308425137534043 -0.351170761417616
-1.49539810310874 0.308425137534042 -0.353554206133587
-1.48911491780156 0.308425137534042 -0.355957388357391
-1.48283173249438 0.308425137534043 -0.358380631785577
-1.47654854718720 0.308425137534043 -0.360824267428455
-1.47026536188002 0.308425137534042 -0.363288633832263
-1.46398217657284 0.308425137534042 -0.365774077309903
-1.45769899126566 0.308425137534042 -0.368280952180646
-1.45141580595848 0.308425137534042 -0.370809621019240
-1.44513262065130 0.308425137534042 -0.373360454914871
-1.43884943534413 0.308425137534042 -0.375933833740465
-1.43256625003695 0.308425137534042 -0.378530146432831
-1.42628306472977 0.308425137534042 -0.381149791284180
-1.41999987942259 0.308425137534042 -0.383793176245600
-1.41371669411541 0.308425137534042 -0.386460719243085
-1.40743350880823 0.308425137534043 -0.389152848506760
-1.40115032350105 0.308425137534042 -0.391870002913972
-1.39486713819387 0.308425137534042 -0.394612632346993
-1.38858395288669 0.308425137534042 -0.397381198066066
-1.38230076757951 0.308425137534042 -0.400176173098649
-1.37601758227233 0.308425137534042 -0.402998042645689
-1.36973439696515 0.308425137534042 -0.405847304505864
-1.36345121165797 0.308425137534042 -0.408724469518785
-1.35716802635079 0.308425137534042 -0.411630062028185
-1.35088484104361 0.308425137534043 -0.414564620366223
-1.34460165573643 0.308425137534042 -0.417528697360096
-1.33831847042925 0.308425137534042 -0.420522860862226
-1.33203528512207 0.308425137534043 -0.423547694305384
-1.32575209981489 0.308425137534043 -0.426603797284212
-1.31946891450771 0.308425137534043 -0.429691786164679
-1.31318572920053 0.308425137534042 -0.432812294723168
-1.30690254389335 0.308425137534042 -0.435965974816952
-1.30061935858617 0.308425137534043 -0.439153497087994
-1.29433617327899 0.308425137534043 -0.442375551702124
-1.28805298797181 0.308425137534043 -0.445632849125791
-1.28176980266464 0.308425137534043 -0.448926120942793
-1.27548661735746 0.308425137534042 -0.452256120713520
-1.26920343205028 0.308425137534042 -0.455623624879475
-1.26292024674310 0.308425137534042 -0.459029433716048
-1.25663706143592 0.308425137534042 -0.462474372336751
-1.25035387612874 0.308425137534042 -0.465959291752375
-1.24407069082156 0.308425137534042 -0.469485069988813
-1.23778750551438 0.308425137534042 -0.473052613267622
-1.23150432020720 0.308425137534043 -0.476662857253707
-1.22522113490002 0.308425137534043 -0.480316768374891
-1.21893794959284 0.308425137534042 -0.484015345218576
-1.21265476428566 0.308425137534042 -0.487759620011088
-1.20637157897848 0.308425137534043 -0.491550660185874
-1.20008839367130 0.308425137534043 -0.495389570047208
-1.19380520836412 0.308425137534043 -0.499277492536694
-1.18752202305694 0.308425137534042 -0.503215611110551
-1.18123883774976 0.308425137534042 -0.507205151736368
-1.17495565244258 0.308425137534042 -0.511247385018888
-1.16867246713540 0.308425137534042 -0.515343628465289
-1.16238928182822 0.308425137534042 -0.519495248901464
-1.15610609652104 0.308425137534042 -0.523703665051950
-1.14982291121386 0.308425137534043 -0.527970350297465
-1.14353972590668 0.308425137534043 -0.532296835625429
-1.13725654059950 0.308425137534043 -0.536684712790493
-1.13097335529233 0.308425137534043 -0.541135637703911
-1.12469016998515 0.308425137534042 -0.545651334072659
-1.11840698467797 0.308425137534043 -0.550233597311519
-1.11212379937079 0.308425137534043 -0.554884298754006
-1.10584061406361 0.308425137534043 -0.559605390190951
-1.09955742875643 0.308425137534043 -0.564398908769029
-1.09327424344925 0.308425137534042 -0.569266982285322
-1.08699105814207 0.308425137534043 -0.574211834918477
-1.08070787283489 0.308425137534043 -0.579235793442096
-1.07442468752771 0.308425137534042 -0.584341293971802
-1.06814150222053 0.308425137534042 -0.589530889304174
-1.06185831691335 0.308425137534042 -0.594807256913484
-1.05557513160617 0.308425137534042 -0.600173207681199
-1.04929194629899 0.308425137534042 -0.605631695443659
-1.04300876099181 0.308425137534043 -0.611185827455573
-1.03672557568463 0.308425137534042 -0.616838875881276
-1.03044239037745 0.308425137534042 -0.622594290442486
-1.02415920507027 0.308425137534042 -0.628455712371167
-1.01787601976309 0.308425137534042 -0.634426989839538
-1.01159283445591 0.308425137534043 -0.640512195067251
-1.00530964914873 0.308425137534042 -0.646715643339100
-0.999026463841554 0.308425137534042 -0.653041914206691
-0.992743278534375 0.308425137534042 -0.659495875195804
-0.986460093227195 0.308425137534043 -0.666082708399748
-0.980176907920015 0.308425137534043 -0.672807940410403
-0.973893722612836 0.308425137534042 -0.679677476126172
-0.967610537305656 0.308425137534043 -0.686697637084073
-0.961327351998477 0.308425137534043 -0.693875205097268
-0.955044166691297 0.308425137534042 -0.701217472147023
-0.948760981384117 0.308425137534042 -0.708732297689265
-0.942477796076938 0.308425137534042 -0.716428174804120
-0.936194610769758 0.308425137534043 -0.724314306960182
-0.929911425462579 0.308425137534043 -0.732400697609049
-0.923628240155399 0.308425137534043 -0.740698255404801
-0.917345054848219 0.308425137534043 -0.749218918606918
-0.911061869541040 0.308425137534043 -0.757975803244265
-0.904778684233860 0.308425137534043 -0.766983380994635
-0.898495498926681 0.308425137534043 -0.776257694620029
-0.892212313619501 0.308425137534043 -0.785816621419463
-0.885929128312322 0.308425137534043 -0.795680198866404
-0.879645943005142 0.308425137534042 -0.805871031931331
-0.873362757697963 0.308425137534042 -0.816414809424510
-0.867079572390783 0.308425137534042 -0.827340968467712
-0.860796387083603 0.308425137534042 -0.838683564357393
-0.854513201776424 0.308425137534042 -0.850482431903593
-0.848230016469244 0.308425137534042 -0.862784771650326
-0.841946831162065 0.308425137534043 -0.875647375170499
-0.835663645854885 0.308425137534043 -0.889139848031312
-0.829380460547705 0.308425137534043 -0.903349461721198
-0.823097275240526 0.308425137534043 -0.918388816528635
-0.816814089933346 0.308425137534042 -0.934408706976238
-0.810530904626167 0.308425137534043 -0.951621544190090
-0.804247719318987 0.308425137534042 -0.970349107826297
-0.797964534011807 0.308425137534043 -0.991138168281924
-0.791681348704628 0.308425137534042 -1.01514070336556
-0.785398163397448 0.308425137534043 -1.04777870792319
-0.779114978090269 0.328164346336221 -1.08034114135278
-0.772831792783089 0.347903555138400 -1.10411695098345
-0.766548607475909 0.367642763940579 -1.12452809544479
-0.760265422168730 0.387381972742757 -1.14272649215232
-0.753982236861550 0.407121181544936 -1.15925882688456
-0.747699051554371 0.426860390347115 -1.17444677038519
-0.741415866247191 0.446599599149294 -1.18850260048585
-0.735132680940012 0.466338807951473 -1.20157695392456
-0.728849495632832 0.486078016753651 -1.21378224858680
-0.722566310325652 0.505817225555830 -1.22520554879092
-0.716283125018473 0.525556434358008 -1.23591622799759
-0.709999939711293 0.545295643160187 -1.24597082054634
-0.703716754404114 0.565034851962366 -1.25541624440910
-0.697433569096934 0.584774060764544 -1.26429202625149
-0.691150383789754 0.604513269566723 -1.27263188739724
-0.684867198482575 0.624252478368902 -1.28046490488825
-0.678584013175395 0.643991687171080 -1.28781638104559
-0.672300827868216 0.663730895973259 -1.29470850761499
-0.666017642561036 0.683470104775438 -1.30116088175867
-0.659734457253856 0.703209313577617 -1.30719091300154
-0.653451271946677 0.722948522379796 -1.31281414846609
-0.647168086639497 0.742687731181975 -1.31804453589544
-0.640884901332318 0.762426939984153 -1.32289463863099
-0.634601716025138 0.782166148786332 -1.32737581300522
-0.628318530717959 0.801905357588510 -1.33149835598891
-0.622035345410779 0.821644566390689 -1.33527162904601
-0.615752160103599 0.841383775192868 -1.33870416277264
-0.609468974796420 0.861122983995046 -1.34180374587732
-0.603185789489240 0.880862192797225 -1.34457750129574
-0.596902604182061 0.900601401599404 -1.34703195165401
-0.590619418874881 0.920340610401583 -1.34917307585062
-0.584336233567701 0.940079819203762 -1.35100635818360
-0.578053048260522 0.959819028005940 -1.35253683118135
-0.571769862953342 0.979558236808119 -1.35376911308386
-0.565486677646163 0.999297445610297 -1.35470744075384
-0.559203492338983 1.01903665441248 -1.35535569866227
-0.552920307031804 1.03877586321466 -1.35571744448547
-0.546637121724624 1.05851507201683 -1.35579593176251
-0.540353936417444 1.07825428081901 -1.35559412999052
-0.534070751110265 1.09799348962119 -1.35511474247653
-0.527787565803085 1.11773269842337 -1.35436022221603
-0.521504380495906 1.13747190722555 -1.35333278602811
-0.515221195188726 1.15721111602773 -1.35203442714332
-0.508938009881546 1.17695032482991 -1.35046692641234
-0.502654824574367 1.19668953363208 -1.34863186227960
-0.496371639267187 1.21642874243426 -1.34653061964598
-0.490088453960008 1.23616795123644 -1.34416439772730
-0.483805268652828 1.25590716003862 -1.34153421700088
-0.477522083345649 1.27564636884080 -1.33864092531965
-0.471238898038469 1.29538557764298 -1.33548520326237
-0.464955712731289 1.31512478644516 -1.33206756877894
-0.458672527424110 1.33486399524734 -1.32838838118159
-0.452389342116930 1.35460320404951 -1.32444784452531
-0.446106156809751 1.37434241285169 -1.32024601041427
-0.439822971502571 1.39408162165387 -1.31578278026539
-0.433539786195391 1.41382083045605 -1.31105790705474
-0.427256600888212 1.43356003925823 -1.30607099656781
-0.420973415581032 1.45329924806041 -1.30082150817019
-0.414690230273853 1.47303845686259 -1.29530875511123
-0.408407044966673 1.49277766566477 -1.28953190436931
-0.402123859659494 1.51251687446694 -1.28348997604362
-0.395840674352314 1.53225608326912 -1.27718184229393
-0.389557489045134 1.55199529207130 -1.27060622582630
-0.383274303737955 1.57173450087348 -1.26376169791903
-0.376991118430775 1.59147370967566 -1.25664667597991
-0.370707933123596 1.61121291847784 -1.24925942062209
-0.364424747816416 1.63095212728002 -1.24159803224200
-0.358141562509236 1.65069133608219 -1.23366044707928
-0.351858377202057 1.67043054488437 -1.22544443273390
-0.345575191894877 1.69016975368655 -1.21694758311165
-0.339292006587698 1.70990896248873 -1.20816731276419
-0.333008821280518 1.72964817129091 -1.19910085058420
-0.326725635973338 1.74938738009309 -1.18974523281094
-0.320442450666159 1.76912658889527 -1.18009729529420
-0.314159265358979 1.78886579769745 -1.17015366495810
-0.307876080051800 1.80860500649962 -1.15991075039738
-0.301592894744620 1.82834421530180 -1.14936473152992
-0.295309709437441 1.84808342410398 -1.13851154821854
-0.289026524130261 1.86782263290616 -1.12734688776316
-0.282743338823081 1.88756184170834 -1.11586617115071
-0.276460153515902 1.90730105051052 -1.10406453793419
-0.270176968208722 1.92704025931270 -1.09193682959420
-0.263893782901543 1.94677946811488 -1.07947757121504
-0.257610597594363 1.96651867691705 -1.06668095128264
-0.251327412287183 1.98625788571923 -1.05354079938308
-0.245044226980004 2.00599709452141 -1.04005056154641
-0.238761041672824 2.02573630332359 -1.02620327294074
-0.232477856365645 2.04547551212577 -1.01199152757441
-0.226194671058465 2.06521472092795 -0.997407444608175
-0.219911485751286 2.08495392973013 -0.982442630812101
-0.213628300444106 2.10469313853231 -0.967088138622204
-0.207345115136926 2.12443234733448 -0.951334419154540
-0.201061929829747 2.14417155613666 -0.935171269417630
-0.194778744522567 2.16391076493884 -0.918587772821033
-0.188495559215388 2.18364997374102 -0.901572231902758
-0.182212373908208 2.20338918254320 -0.884112091982136
-0.175929188601028 2.22312839134538 -0.866193854176521
-0.169646003293849 2.24286760014756 -0.847802975884753
-0.163362817986669 2.26260680894974 -0.828923756417847
-0.157079632679490 2.28234601775191 -0.809539204920956
-0.150796447372310 2.30208522655409 -0.789630887043769
-0.144513262065130 2.32182443535627 -0.769178745928927
-0.138230076757951 2.34156364415845 -0.748160891929706
-0.131946891450771 2.36130285296063 -0.726553353940494
-0.125663706143592 2.38104206176281 -0.704329783185275
-0.119380520836412 2.40078127056499 -0.681461097555607
-0.113097335529233 2.42052047936717 -0.657915050818107
-0.106814150222053 2.44025968816934 -0.633655705768191
-0.100530964914873 2.45999889697152 -0.608642782996207
-0.0942477796076938 2.47973810577370 -0.582830846265190
-0.0879645943005142 2.49947731457588 -0.556168269830314
-0.0816814089933346 2.51921652337806 -0.528595909482753
-0.0753982236861550 2.53895573218024 -0.500045362793068
-0.0691150383789754 2.55869494098242 -0.470436646385707
-0.0628318530717959 2.57843414978460 -0.439675023433166
-0.0565486677646163 2.59817335858677 -0.407646552983765
-0.0502654824574367 2.61791256738895 -0.374211643931146
-0.0439822971502571 2.63765177619113 -0.339195351043352
-0.0376991118430775 2.65739098499331 -0.302372049070770
-0.0314159265358979 2.67713019379549 -0.263439701725996
-0.0251327412287183 2.69686940259767 -0.221973016775630
-0.0188495559215388 2.71660861139985 -0.177327941999822
-0.0125663706143592 2.73634782020202 -0.128410420565105
-0.00628318530717959 2.75608702900420 -0.0729159574597293
0.000000000000000 2.77582623780638 0.000000000000000
0.00628318530717959 2.75608702900420 0.0729159574597293
0.0125663706143592 2.73634782020202 0.128410420565105
0.0188495559215388 2.71660861139985 0.177327941999822
0.0251327412287183 2.69686940259767 0.221973016775630
0.0314159265358979 2.67713019379549 0.263439701725996
0.0376991118430775 2.65739098499331 0.302372049070770
0.0439822971502571 2.63765177619113 0.339195351043352
0.0502654824574367 2.61791256738895 0.374211643931146
0.0565486677646163 2.59817335858677 0.407646552983765
0.0628318530717959 2.57843414978459 0.439675023433166
0.0691150383789754 2.55869494098242 0.470436646385707
0.0753982236861550 2.53895573218024 0.500045362793068
0.0816814089933346 2.51921652337806 0.528595909482753
0.0879645943005142 2.49947731457588 0.556168269830314
0.0942477796076938 2.47973810577370 0.582830846265190
0.100530964914873 2.45999889697152 0.608642782996207
0.106814150222053 2.44025968816934 0.633655705768191
0.113097335529233 2.42052047936717 0.657915050818107
0.119380520836412 2.40078127056499 0.681461097555607
0.125663706143592 2.38104206176281 0.704329783185275
0.131946891450771 2.36130285296063 0.726553353940494
0.138230076757951 2.34156364415845 0.748160891929706
0.144513262065130 2.32182443535627 0.769178745928927
0.150796447372310 2.30208522655409 0.789630887043769
0.157079632679490 2.28234601775191 0.809539204920956
0.163362817986669 2.26260680894974 0.828923756417847
0.169646003293849 2.24286760014756 0.847802975884753
0.175929188601028 2.22312839134538 0.866193854176521
0.182212373908208 2.20338918254320 0.884112091982136
0.188495559215388 2.18364997374102 0.901572231902758
0.194778744522567 2.16391076493884 0.918587772821033
0.201061929829747 2.14417155613666 0.935171269417630
0.207345115136926 2.12443234733448 0.951334419154540
0.213628300444106 2.10469313853231 0.967088138622204
0.219911485751286 2.08495392973013 0.982442630812101
0.226194671058465 2.06521472092795 0.997407444608175
0.232477856365645 2.04547551212577 1.01199152757441
0.238761041672824 2.02573630332359 1.02620327294074
0.245044226980004 2.00599709452141 1.04005056154641
0.251327412287183 1.98625788571923 1.05354079938308
0.257610597594363 1.96651867691705 1.06668095128264
0.263893782901543 1.94677946811488 1.07947757121504
0.270176968208722 1.92704025931270 1.09193682959420
0.276460153515902 1.90730105051052 1.10406453793419
0.282743338823081 1.88756184170834 1.11586617115071
0.289026524130261 1.86782263290616 1.12734688776316
0.295309709437441 1.84808342410398 1.13851154821854
0.301592894744620 1.82834421530180 1.14936473152992
0.307876080051800 1.80860500649962 1.15991075039738
0.314159265358979 1.78886579769745 1.17015366495810
0.320442450666159 1.76912658889527 1.18009729529420
0.326725635973338 1.74938738009309 1.18974523281094
0.333008821280518 1.72964817129091 1.19910085058420
0.339292006587698 1.70990896248873 1.20816731276419
0.345575191894877 1.69016975368655 1.21694758311165
0.351858377202057 1.67043054488437 1.22544443273390
0.358141562509236 1.65069133608219 1.23366044707928
0.364424747816416 1.63095212728002 1.24159803224200
0.370707933123596 1.61121291847784 1.24925942062209
0.376991118430775 1.59147370967566 1.25664667597991
0.383274303737955 1.57173450087348 1.26376169791903
0.389557489045134 1.55199529207130 1.27060622582630
0.395840674352314 1.53225608326912 1.27718184229393
0.402123859659494 1.51251687446694 1.28348997604362
0.408407044966673 1.49277766566477 1.28953190436931
0.414690230273853 1.47303845686259 1.29530875511123
0.420973415581032 1.45329924806041 1.30082150817019
0.427256600888212 1.43356003925823 1.30607099656781
0.433539786195391 1.41382083045605 1.31105790705474
0.439822971502571 1.39408162165387 1.31578278026539
0.446106156809751 1.37434241285169 1.32024601041427
0.452389342116930 1.35460320404951 1.32444784452531
0.458672527424110 1.33486399524734 1.32838838118159
0.464955712731289 1.31512478644516 1.33206756877894
0.471238898038469 1.29538557764298 1.33548520326237
0.477522083345649 1.27564636884080 1.33864092531965
0.483805268652828 1.25590716003862 1.34153421700088
0.490088453960008 1.23616795123644 1.34416439772730
0.496371639267187 1.21642874243426 1.34653061964598
0.502654824574367 1.19668953363208 1.34863186227960
0.508938009881546 1.17695032482991 1.35046692641234
0.515221195188726 1.15721111602773 1.35203442714332
0.521504380495906 1.13747190722555 1.35333278602811
0.527787565803085 1.11773269842337 1.35436022221603
0.534070751110265 1.09799348962119 1.35511474247653
0.540353936417444 1.07825428081901 1.35559412999052
0.546637121724624 1.05851507201683 1.35579593176251
0.552920307031804 1.03877586321466 1.35571744448547
0.559203492338983 1.01903665441248 1.35535569866227
0.565486677646163 0.999297445610297 1.35470744075384
0.571769862953342 0.979558236808119 1.35376911308386
0.578053048260522 0.959819028005940 1.35253683118135
0.584336233567701 0.940079819203762 1.35100635818360
0.590619418874881 0.920340610401583 1.34917307585062
0.596902604182061 0.900601401599404 1.34703195165401
0.603185789489240 0.880862192797225 1.34457750129574
0.609468974796420 0.861122983995046 1.34180374587732
0.615752160103599 0.841383775192868 1.33870416277264
0.622035345410779 0.821644566390689 1.33527162904601
0.628318530717959 0.801905357588510 1.33149835598891
0.634601716025138 0.782166148786332 1.32737581300522
0.640884901332318 0.762426939984153 1.32289463863099
0.647168086639497 0.742687731181975 1.31804453589544
0.653451271946677 0.722948522379796 1.31281414846609
0.659734457253856 0.703209313577617 1.30719091300154
0.666017642561036 0.683470104775438 1.30116088175867
0.672300827868216 0.663730895973259 1.29470850761499
0.678584013175395 0.643991687171080 1.28781638104559
0.684867198482575 0.624252478368902 1.28046490488825
0.691150383789754 0.604513269566723 1.27263188739724
0.697433569096934 0.584774060764544 1.26429202625149
0.703716754404114 0.565034851962366 1.25541624440910
0.709999939711293 0.545295643160187 1.24597082054634
0.716283125018473 0.525556434358008 1.23591622799759
0.722566310325652 0.505817225555830 1.22520554879092
0.728849495632832 0.486078016753651 1.21378224858680
0.735132680940012 0.466338807951473 1.20157695392456
0.741415866247191 0.446599599149294 1.18850260048585
0.747699051554371 0.426860390347115 1.17444677038519
0.753982236861550 0.407121181544936 1.15925882688456
0.760265422168730 0.387381972742757 1.14272649215232
0.766548607475909 0.367642763940579 1.12452809544479
0.772831792783089 0.347903555138400 1.10411695098345
0.779114978090269 0.328164346336221 1.08034114135278
0.785398163397448 0.308425137534043 1.04777870792319
0.791681348704628 0.308425137534042 1.01514070336556
0.797964534011807 0.308425137534043 0.991138168281924
0.804247719318987 0.308425137534042 0.970349107826297
0.810530904626167 0.308425137534043 0.951621544190090
0.816814089933346 0.308425137534042 0.934408706976238
0.823097275240526 0.308425137534043 0.918388816528635
0.829380460547705 0.308425137534043 0.903349461721198
0.835663645854885 0.308425137534043 0.889139848031312
0.841946831162065 0.308425137534043 0.875647375170499
0.848230016469244 0.308425137534042 0.862784771650326
0.854513201776424 0.308425137534042 0.850482431903593
0.860796387083603 0.308425137534042 0.838683564357393
0.867079572390783 0.308425137534042 0.827340968467712
0.873362757697963 0.308425137534042 0.816414809424510
0.879645943005142 0.308425137534042 0.805871031931331
0.885929128312322 0.308425137534043 0.795680198866404
0.892212313619501 0.308425137534043 0.785816621419463
0.898495498926681 0.308425137534043 0.776257694620029
0.904778684233860 0.308425137534043 0.766983380994635
0.911061869541040 0.308425137534043 0.757975803244265
0.917345054848219 0.308425137534043 0.749218918606918
0.923628240155399 0.308425137534043 0.740698255404801
0.929911425462579 0.308425137534043 0.732400697609049
0.936194610769758 0.308425137534043 0.724314306960182
0.942477796076938 0.308425137534042 0.716428174804120
0.948760981384117 0.308425137534042 0.708732297689265
0.955044166691297 0.308425137534042 0.701217472147023
0.961327351998477 0.308425137534043 0.693875205097268
0.967610537305656 0.308425137534043 0.686697637084073
0.973893722612836 0.308425137534042 0.679677476126172
0.980176907920015 0.308425137534043 0.672807940410403
0.986460093227195 0.308425137534043 0.666082708399748
0.992743278534375 0.308425137534042 0.659495875195804
0.999026463841554 0.308425137534042 0.653041914206691
1.00530964914873 0.308425137534042 0.646715643339099
1.01159283445591 0.308425137534043 0.640512195067251
1.01787601976309 0.308425137534042 0.634426989839538
1.02415920507027 0.308425137534042 0.628455712371167
1.03044239037745 0.308425137534042 0.622594290442486
1.03672557568463 0.308425137534042 0.616838875881276
1.04300876099181 0.308425137534043 0.611185827455573
1.04929194629899 0.308425137534042 0.605631695443659
1.05557513160617 0.308425137534042 0.600173207681199
1.06185831691335 0.308425137534042 0.594807256913484
1.06814150222053 0.308425137534042 0.589530889304174
1.07442468752771 0.308425137534042 0.584341293971802
1.08070787283489 0.308425137534043 0.579235793442096
1.08699105814207 0.308425137534043 0.574211834918477
1.09327424344925 0.308425137534042 0.569266982285322
1.09955742875643 0.308425137534043 0.564398908769029
1.10584061406361 0.308425137534043 0.559605390190951
1.11212379937079 0.308425137534043 0.554884298754006
1.11840698467797 0.308425137534043 0.550233597311519
1.12469016998515 0.308425137534042 0.545651334072659
1.13097335529233 0.308425137534042 0.541135637703911
1.13725654059950 0.308425137534043 0.536684712790493
1.14353972590668 0.308425137534043 0.532296835625430
1.14982291121386 0.308425137534043 0.527970350297465
1.15610609652104 0.308425137534042 0.523703665051950
1.16238928182822 0.308425137534042 0.519495248901464
1.16867246713540 0.308425137534042 0.515343628465289
1.17495565244258 0.308425137534042 0.511247385018888
1.18123883774976 0.308425137534042 0.507205151736368
1.18752202305694 0.308425137534042 0.503215611110551
1.19380520836412 0.308425137534043 0.499277492536694
1.20008839367130 0.308425137534043 0.495389570047208
1.20637157897848 0.308425137534043 0.491550660185874
1.21265476428566 0.308425137534042 0.487759620011088
1.21893794959284 0.308425137534042 0.484015345218576
1.22522113490002 0.308425137534043 0.480316768374891
1.23150432020720 0.308425137534043 0.476662857253707
1.23778750551438 0.308425137534042 0.473052613267622
1.24407069082156 0.308425137534042 0.469485069988813
1.25035387612874 0.308425137534042 0.465959291752375
1.25663706143592 0.308425137534042 0.462474372336751
1.26292024674310 0.308425137534042 0.459029433716048
1.26920343205028 0.308425137534042 0.455623624879475
1.27548661735746 0.308425137534042 0.452256120713520
1.28176980266464 0.308425137534043 0.448926120942793
1.28805298797181 0.308425137534043 0.445632849125791
1.29433617327899 0.308425137534043 0.442375551702124
1.30061935858617 0.308425137534043 0.439153497087994
1.30690254389335 0.308425137534042 0.435965974816952
1.31318572920053 0.308425137534042 0.432812294723168
1.31946891450771 0.308425137534043 0.429691786164679
1.32575209981489 0.308425137534043 0.426603797284212
1.33203528512207 0.308425137534043 0.423547694305384
1.33831847042925 0.308425137534042 0.420522860862226
1.34460165573643 0.308425137534042 0.417528697360096
1.35088484104361 0.308425137534043 0.414564620366223
1.35716802635079 0.308425137534042 0.411630062028185
1.36345121165797 0.308425137534042 0.408724469518785
1.36973439696515 0.308425137534042 0.405847304505864
1.37601758227233 0.308425137534042 0.402998042645689
1.38230076757951 0.308425137534042 0.400176173098650
1.38858395288669 0.308425137534042 0.397381198066066
1.39486713819387 0.308425137534042 0.394612632346993
1.40115032350105 0.308425137534042 0.391870002913972
1.40743350880823 0.308425137534043 0.389152848506760
1.41371669411541 0.308425137534042 0.386460719243085
1.41999987942259 0.308425137534042 0.383793176245600
1.42628306472977 0.308425137534042 0.381149791284180
1.43256625003695 0.308425137534042 0.378530146432831
1.43884943534413 0.308425137534042 0.375933833740465
1.44513262065130 0.308425137534042 0.373360454914871
1.45141580595848 0.308425137534042 0.370809621019240
1.45769899126566 0.308425137534042 0.368280952180646
1.46398217657284 0.308425137534042 0.365774077309903
1.47026536188002 0.308425137534042 0.363288633832263
1.47654854718720 0.308425137534043 0.360824267428455
1.48283173249438 0.308425137534043 0.358380631785577
1.48911491780156 0.308425137534042 0.355957388357391
1.49539810310874 0.308425137534042 0.353554206133587
1.50168128841592 0.308425137534043 0.351170761417616
1.50796447372310 0.308425137534042 0.348806737612708
1.51424765903028 0.308425137534043 0.346461825015702
1.52053084433746 0.308425137534042 0.344135720618353
1.52681402964464 0.308425137534042 0.341828127915783
1.53309721495182 0.308425137534043 0.339538756721765
1.53938040025900 0.308425137534042 0.337267322990554
1.54566358556618 0.308425137534042 0.335013548644969
1.55194677087336 0.308425137534042 0.332777161410480
1.55822995618054 0.308425137534042 0.330557894655031
1.56451314148772 0.308425137534042 0.328355487234367
1.57079632679490 0.308425137534042 0.326169683342641
1.57707951210208 0.308425137534043 0.324000232368070
1.58336269740926 0.308425137534042 0.321846888753453
1.58964588271644 0.308425137534043 0.319709411861329
1.59592906802361 0.308425137534043 0.317587565843621
1.60221225333079 0.308425137534042 0.315481119515548
1.60849543863797 0.308425137534042 0.313389846233676
1.61477862394515 0.308425137534043 0.311313523777909
1.62106180925233 0.308425137534043 0.309251934237291
1.62734499455951 0.308425137534042 0.307204863899460
1.63362817986669 0.308425137534042 0.305172103143617
1.63991136517387 0.308425137534042 0.303153446336868
1.64619455048105 0.308425137534043 0.301148691733825
1.65247773578823 0.308425137534043 0.299157641379325
1.65876092109541 0.308425137534042 0.297180101014173
1.66504410640259 0.308425137534042 0.295215879983766
1.67132729170977 0.308425137534042 0.293264791149521
1.67761047701695 0.308425137534042 0.291326650802987
1.68389366232413 0.308425137534042 0.289401278582545
1.69017684763131 0.308425137534042 0.287488497392610
1.69646003293849 0.308425137534042 0.285588133325233
1.70274321824567 0.308425137534042 0.283700015584024
1.70902640355285 0.308425137534042 0.281823976410316
1.71530958886003 0.308425137534042 0.279959851011484
1.72159277416721 0.308425137534042 0.278107477491349
1.72787595947439 0.308425137534042 0.276266696782588
1.73415914478157 0.308425137534042 0.274437352581084
1.74044233008875 0.308425137534042 0.272619291282155
1.74672551539593 0.308425137534042 0.270812361918582
1.75300870070310 0.308425137534042 0.269016416100396
1.75929188601028 0.308425137534042 0.267231307956338
1.76557507131746 0.308425137534042 0.265456894076965
1.77185825662464 0.308425137534043 0.263693033459319
1.77814144193182 0.308425137534043 0.261939587453133
1.78442462723900 0.308425137534043 0.260196419708495
1.79070781254618 0.308425137534043 0.258463396124953
1.79699099785336 0.308425137534042 0.256740384801986
1.80327418316054 0.308425137534043 0.255027255990815
1.80955736846772 0.308425137534043 0.253323882047501
1.81584055377490 0.308425137534043 0.251630137387296
1.82212373908208 0.308425137534043 0.249945898440194
1.82840692438926 0.308425137534042 0.248271043607663
1.83469010969644 0.308425137534043 0.246605453220507
1.84097329500362 0.308425137534043 0.244949009497819
1.84725648031080 0.308425137534043 0.243301596507006
1.85353966561798 0.308425137534043 0.241663100124840
1.85982285092516 0.308425137534042 0.240033407999511
1.86610603623234 0.308425137534042 0.238412409513637
1.87238922153952 0.308425137534043 0.236799995748229
1.87867240684670 0.308425137534043 0.235196059447550
1.88495559215388 0.308425137534042 0.233600494984861
1.89123877746106 0.308425137534042 0.232013198329030
1.89752196276823 0.308425137534042 0.230434067011954
1.90380514807541 0.308425137534043 0.228863000096803
1.91008833338259 0.308425137534042 0.227299898147032
1.91637151868977 0.308425137534042 0.225744663196158
1.92265470399695 0.308425137534043 0.224197198718270
1.92893788930413 0.308425137534043 0.222657409599252
1.93522107461131 0.308425137534042 0.221125202108704
1.94150425991849 0.308425137534042 0.219600483872527
1.94778744522567 0.308425137534042 0.218083163846170
1.95407063053285 0.308425137534043 0.216573152288513
1.96035381584003 0.308425137534043 0.215070360736354
1.96663700114721 0.308425137534042 0.213574701979510
1.97292018645439 0.308425137534042 0.212086090036498
1.97920337176157 0.308425137534042 0.210604440130768
1.98548655706875 0.308425137534043 0.209129668667503
1.99176974237593 0.308425137534042 0.207661693210951
1.99805292768311 0.308425137534042 0.206200432462262
2.00433611299029 0.308425137534042 0.204745806237852
2.01061929829747 0.308425137534042 0.203297735448241
2.01690248360465 0.308425137534042 0.201856142077380
2.02318566891183 0.308425137534043 0.200420949162440
2.02946885421901 0.308425137534043 0.198992080774046
2.03575203952619 0.308425137534043 0.197569461996967
2.04203522483337 0.308425137534042 0.196153018911220
2.04831841014055 0.308425137534042 0.194742678573597
2.05460159544772 0.308425137534043 0.193338368999597
2.06088478075490 0.308425137534043 0.191940019145754
2.06716796606208 0.308425137534042 0.190547558892349
2.07345115136926 0.308425137534042 0.189160919026495
2.07973433667644 0.308425137534042 0.187780031225587
2.08601752198362 0.308425137534042 0.186404828041109
2.09230070729080 0.308425137534042 0.185035242882788
2.09858389259798 0.308425137534043 0.183671210003078
2.10486707790516 0.308425137534042 0.182312664481978
2.11115026321234 0.308425137534042 0.180959542212174
2.11743344851952 0.308425137534042 0.179611779884479
2.12371663382670 0.308425137534042 0.178269314973592
2.12999981913388 0.308425137534042 0.176932085724141
2.13628300444106 0.308425137534042 0.175600031137022
2.14256618974824 0.308425137534042 0.174273090956018
2.14884937505542 0.308425137534042 0.172951205654685
2.15513256036260 0.308425137534042 0.171634316423520
2.16141574566978 0.308425137534043 0.170322365157371
2.16769893097696 0.308425137534043 0.169015294443120
2.17398211628414 0.308425137534043 0.167713047547599
2.18026530159132 0.308425137534043 0.166415568405755
2.18654848689850 0.308425137534043 0.165122801609052
2.19283167220568 0.308425137534043 0.163834692394099
2.19911485751286 0.308425137534042 0.162551186631503
2.20539804282003 0.308425137534042 0.161272230814945
2.21168122812721 0.308425137534043 0.159997772050466
2.21796441343439 0.308425137534043 0.158727758045963
2.22424759874157 0.308425137534043 0.157462137100887
2.23053078404875 0.308425137534043 0.156200858096145
2.23681396935593 0.308425137534043 0.154943870484188
2.24309715466311 0.308425137534043 0.153691124279295
2.24938033997029 0.308425137534043 0.152442570048041
2.25566352527747 0.308425137534042 0.151198158899938
2.26194671058465 0.308425137534042 0.149957842478268
2.26822989589183 0.308425137534042 0.148721572951069
2.27451308119901 0.308425137534043 0.147489303002307
2.28079626650619 0.308425137534043 0.146260985823198
2.28707945181337 0.308425137534043 0.145036575103699
2.29336263712055 0.308425137534043 0.143816025024155
2.29964582242773 0.308425137534042 0.142599290247093
2.30592900773491 0.308425137534043 0.141386325909176
2.31221219304209 0.308425137534042 0.140177087613290
2.31849537834927 0.308425137534042 0.138971531420786
2.32477856365645 0.308425137534042 0.137769613843856
2.33106174896363 0.308425137534043 0.136571291838042
2.33734493427081 0.308425137534043 0.135376522794886
2.34362811957799 0.308425137534043 0.134185264534707
2.34991130488517 0.308425137534042 0.132997475299500
2.35619449019234 0.308425137534042 0.131813113745969
2.36247767549952 0.308425137534042 0.130632138938672
2.36876086080670 0.308425137534042 0.129454510343297
2.37504404611388 0.308425137534042 0.128280187820038
2.38132723142106 0.308425137534042 0.127109131617102
2.38761041672824 0.308425137534043 0.125941302364313
2.39389360203542 0.308425137534043 0.124776661066834
2.40017678734260 0.308425137534042 0.123615169098991
2.40645997264978 0.308425137534043 0.122456788198203
2.41274315795696 0.308425137534042 0.121301480459010
2.41902634326414 0.308425137534042 0.120149208327205
2.42530952857132 0.308425137534043 0.118999934594062
2.43159271387850 0.308425137534042 0.117853622390656
2.43787589918568 0.308425137534042 0.116710235182283
2.44415908449286 0.308425137534043 0.115569736762959
2.45044226980004 0.308425137534042 0.114432091250026
2.45672545510722 0.308425137534043 0.113297263078824
2.46300864041440 0.308425137534043 0.112165216997467
2.46929182572158 0.308425137534042 0.111035918061691
2.47557501102876 0.308425137534042 0.109909331629786
2.48185819633594 0.308425137534042 0.108785423357612
2.48814138164312 0.308425137534042 0.107664159193687
2.49442456695030 0.308425137534042 0.106545505374355
2.50070775225748 0.308425137534042 0.105429428419031
2.50699093756465 0.308425137534042 0.104315895125510
2.51327412287183 0.308425137534043 0.103204872565360
2.51955730817901 0.308425137534042 0.102096328079376
2.52584049348619 0.308425137534043 0.100990229273108
2.53212367879337 0.308425137534042 0.0998865440124479
2.53840686410055 0.308425137534043 0.0987852404192957
2.54469004940773 0.308425137534043 0.0976862868672760
2.55097323471491 0.308425137534042 0.0965896519775264
2.55725642002209 0.308425137534042 0.0954953046145442
2.56353960532927 0.308425137534042 0.0944032138820913
2.56982279063645 0.308425137534042 0.0933133491191653
2.57610597594363 0.308425137534043 0.0922256798960200
2.58238916125081 0.308425137534042 0.0911401760102446
2.58867234655799 0.308425137534042 0.0900568074829039
2.59495553186517 0.308425137534042 0.0889755445547242
2.60123871717235 0.308425137534042 0.0878963576823380
2.60752190247953 0.308425137534043 0.0868192175345782
2.61380508778671 0.308425137534042 0.0857440949888231
2.62008827309389 0.308425137534042 0.0846709611273909
2.62637145840107 0.308425137534042 0.0835997872339849
2.63265464370825 0.308425137534043 0.0825305447901828
2.63893782901543 0.308425137534043 0.0814632054719732
2.64522101432261 0.308425137534043 0.0803977411463418
2.65150419962979 0.308425137534042 0.0793341238678960
2.65778738493696 0.308425137534042 0.0782723258755376
2.66407057024414 0.308425137534042 0.0772123195891757
2.67035375555132 0.308425137534043 0.0761540776064819
2.67663694085850 0.308425137534042 0.0750975726996872
2.68292012616568 0.308425137534043 0.0740427778124171
2.68920331147286 0.308425137534042 0.0729896660565676
2.69548649678004 0.308425137534042 0.0719382107092187
2.70176968208722 0.308425137534043 0.0708883852095824
2.70805286739440 0.308425137534042 0.0698401631559937
2.71433605270158 0.308425137534042 0.0687935183029313
2.72061923800876 0.308425137534042 0.0677484245580754
2.72690242331594 0.308425137534042 0.0667048559794004
2.73318560862312 0.308425137534042 0.0656627867722995
2.73946879393030 0.308425137534042 0.0646221912867428
2.74575197923748 0.308425137534042 0.0635830440144688
2.75203516454466 0.308425137534043 0.0625453195862031
2.75831834985184 0.308425137534043 0.0615089927689103
2.76460153515902 0.308425137534042 0.0604740384630769
2.77088472046620 0.308425137534043 0.0594404317000217
2.77716790577338 0.308425137534043 0.0584081476392322
2.78345109108056 0.308425137534043 0.0573771615657334
2.78973427638774 0.308425137534043 0.0563474488874811
2.79601746169492 0.308425137534042 0.0553189851327811
2.80230064700210 0.308425137534042 0.0542917459477364
2.80858383230927 0.308425137534043 0.0532657070937188
2.81486701761645 0.308425137534043 0.0522408444448614
2.82115020292363 0.308425137534043 0.0512171339855827
2.82743338823081 0.308425137534043 0.0501945518081278
2.83371657353799 0.308425137534043 0.0491730741101343
2.83999975884517 0.308425137534042 0.0481526771922203
2.84628294415235 0.308425137534042 0.0471333374555954
2.85256612945953 0.308425137534043 0.0461150313996915
2.85884931476671 0.308425137534043 0.0450977356198139
2.86513250007389 0.308425137534043 0.0440814268048136
2.87141568538107 0.308425137534043 0.0430660817347785
2.87769887068825 0.308425137534042 0.0420516772787433
2.88398205599543 0.308425137534042 0.0410381903924183
2.89026524130261 0.308425137534043 0.0400255981159372
2.89654842660979 0.308425137534043 0.0390138775716191
2.90283161191697 0.308425137534042 0.0380030059617510
2.90911479722415 0.308425137534042 0.0369929605663853
2.91539798253133 0.308425137534043 0.0359837187411525
2.92168116783851 0.308425137534043 0.0349752579150907
2.92796435314569 0.308425137534042 0.0339675555884901
2.93424753845287 0.308425137534043 0.0329605893307501
2.94053072376005 0.308425137534043 0.0319543367782530
2.94681390906723 0.308425137534042 0.0309487756322521
2.95309709437441 0.308425137534043 0.0299438836567661
2.95938027968158 0.308425137534043 0.0289396386764966
2.96566346498876 0.308425137534042 0.0279360185747499
2.97194665029594 0.308425137534042 0.0269330012913733
2.97822983560312 0.308425137534042 0.0259305648207040
2.98451302091030 0.308425137534043 0.0249286872095272
2.99079620621748 0.308425137534043 0.0239273465550446
2.99707939152466 0.308425137534042 0.0229265210028554
3.00336257683184 0.308425137534042 0.0219261887449446
3.00964576213902 0.308425137534043 0.0209263280176808
3.01592894744620 0.308425137534042 0.0199269170998249
3.02221213275338 0.308425137534042 0.0189279343105447
3.02849531806056 0.308425137534042 0.0179293580074398
3.03477850336774 0.308425137534042 0.0169311665845721
3.04106168867492 0.308425137534042 0.0159333384705053
3.04734487398210 0.308425137534043 0.0149358521263508
3.05362805928928 0.308425137534042 0.0139386860438190
3.05991124459646 0.308425137534043 0.0129418187432782
3.06619442990364 0.308425137534042 0.0119452287718184
3.07247761521082 0.308425137534042 0.0109488947013207
3.07876080051800 0.308425137534042 0.00995279512653097
3.08504398582518 0.308425137534043 0.00895690866313931
3.09132717113236 0.308425137534042 0.00796121394586227
3.09761035643954 0.308425137534043 0.00696568962652977
3.10389354174672 0.308425137534043 0.00597031437217499
3.11017672705390 0.308425137534043 0.00497506686312731
3.11645991236107 0.308425137534042 0.00397992579110833
3.12274309766825 0.308425137534043 0.00298486985732938
3.12902628297543 0.308425137534042 0.00198987777059145
3.13530946828261 0.308425137534042 0.000994928245386606
3.14159265358979 0.308425137534043 0.000000000000000

